TAOS-CI: Lightweight & Modular Continuous Integration System for Edge Computing

With the proliferation of IoT and edge devices, we are observing a lot of consumer electronics becoming yet another IoT and edge devices. Unlike traditional smart devices, such as smart phones, consumer electronics, in general, have significant diversities with fewer number of devices per product model. With such high diversities, the proliferation of edge devices requires frequent and seamless updates of consumer electronics, which makes the manufacturers prone to regressions because the manufacturers have less resource per an instance of software release; i.e., they need to repeat releases by the number of product models times the number of updates. Continuous Integration (CI) systems can help prevent regression bugs from actively developing software packages including the frequently updated device software platforms. The proposed CI system provides a portable and modular software platform automatically inspecting potential issues of incoming changes with the enabled modules: code format and style, performance regressions, static checks on the source code, build and packaging tests, and dynamic checks with the built binary before deploying a platform image on the IoT and edge devices. Besides, our proposed approach is lightweight enough to be hosted in normal desktop computers even for dozens of developers. As a result, it can be easily applied to a lot of various source code repositories. Evaluation results demonstrate that the proposed method drastically improves plug-ins execution time and memory consumption, compared with methods in previous studies.

==> mynote.txt <==
Here is my note to summarize todo list. 

how to generate korean statement
- \usepackage{kotex}
----------------------------------------------
* Related work
1. The Impact of Continuous Integration on Other Software Development Practices: A Large-Scale Empirical Study, ASE 2017
2. Wait For It: Determinants of Pull Request Evaluation Latency on GitHub, MSR 2015
3. An Approach to Detecting Duplicate Bug Reports using Natural Language and Execution Information, ICSE 2008
4. Creating a Shared Understanding of Testing Culture on a Social Coding Site, ICSE 2013
-----------------------------------------

*icce2019:  Session (proposal)
1. CT05 (CE Track): Internet of Things and Internet of Everywhere (IoT) - regular paper (generial session)
2. ST10 (Special Track): Emerging Architectures for Next Generation IoT and Edge Computing (EA) - short paper (special session)
3. TT01 x (Tutorial Track): ******

-------------------------------------
* HW spec:

1. Intel Core i7-5820K Processor (6 Cores with 12 Threads, 3.3GHz, 15MB Cache)
2. Samsung DDR3 16GB (or 32GB)
3. SSD 850 PRO 512GB (MZ-7KE512)
-------------------------------------

* 교신 저자 표기 (corresponding autors)
https://tex.stackexchange.com/questions/277717/writing-a-command-to-denote-the-corresponding-author
https://mirror.hmc.edu/ctan/macros/latex/contrib/IEEEtran/bare_jrnl_transmag.tex
---------------------------------------
* 교유명사는 이탤릭체로 표기 할것. 
  \textit{systemd} 
  \emph{logical block addresses}
  \textbf{Eager {\em on writing}
  {\text{age}
https://ko.sharelatex.com/learn/Font_sizes,_families,_and_styles
https://en.wikibooks.org/wiki/LaTeX/Fonts#Font_styles



#############################   Reviewer comments from ICCE 2019

Reviewer B
The paper is well-written and well-analysed over benchmarks with respect to memory usage and execution time. 
It would be good to see authors compare with previously published state-of-the-art paper.
Authors can mention brief result summary in abstract to attract readers.


Reviewer D
The paper needs major rewriting.  The novelty and the impact of the work is not clear.  The context to the consumer electronics need to well established.

################################ SE Conference Latex Template

1. ACM ASE/FSE Latex Template
https://www.acm.org/publications/proceedings-template

1.a. ASE
https://www.overleaf.com/gallery/tagged/acm-official#.WOuOk2e1taQ
http://www.ase2018.com/?p=calls
(LaTEX users must use \documentclass[sigconf,review,anonymous]{acmart}). 

1.b. FSE
https://2018.fseconference.org/attending/Submission+Policies
(LaTEX users must use \documentclass[sigconf,review,anonymous]{acmart}).


2. IEEE ICSE Latex Template
https://www.ieee.org/conferences/publishing/templates.html

2.a. ICSE ( ~ 2016 ACM Tempalte, 2017 ~ IEEE Template) 
https://2019.icse-conferences.org/track/icse-2019-Software-Engineering-in-Society#Call-for-Papers

(LaTEX users must use \documentclass[10pt,conference]{IEEEtran} 
without including the compsoc or compsocconf option)




#############################  Plan and Bullet items for full-paper (ICSE, ASE, FSE)  
- CFP: ICSE(Oct), ASE(Apr), FSE(Mar)

1. Add introduction 
 (strategy: e.g. Baekjoon-Lim book, obama Healthcare.gov, No PR usage, ...)
- Test is critical in case of healthcare.org
http://swampland.time.com/2013/10/24/traffic-didnt-crash-the-obamacare-site-alone-bad-coding-did-too/

- Many developers don't know Pull request (=Merge request) after creating github repository. It means that most of the develpers merge their patches without code review enough. (It's PITA for good sw quality.)

- Statistics: (1) PR usage of github repository, (2) code review status in the industry
  . Popular github repository status: PR (active), general github (inactive)
  . SEC: code-review-statistics-419450_20180913.jpg (2018.09.14)
    * survey period : 2weeks
    * participation: 1,183 (12.6%)
       cl2 34%(400), cl3 48%(567), cl4 17%(201), cl1 1%(15)
  * Google code review culture : https://sback.it/publications/icse2018seip.pdf
    - Modern Code Review: A Case Study at Google


2. depict in more detail all components of TAOS-CI system architecture
- pr scheduler
  . adding lifespan management of PR report (arch update, item explanation)
  . Out-of-Commit (OOC) Killer
- wehook handler
- modulator: three plugins
- inspector: classifier before/after

3. Append additional evaluation results
- Comparison of memory usage :  VM cost, run unused functions
- Execution speed of each module : VM cost,  scalability vs. lightweight design
- Duplication cost whenever run  modules:  commonization and modularity 
- Reducing the non-productive review process:   scalability vs. functionality

4. Case study: 
- encrypter: encrypting configuration file (e.g. for code security)
- writing new modules with 2 APIs
   . cibot_comment( )
   . cibot_pr_report( )
- integrating the existing open-source  software  (18 facilities;explanation)
 . scancode (license check)
 . pylint (for python code)
 . gtest (for c/c++)
 . gcov (for code coverage check)
 . cppcheck
- continuous Doxygen-based book generation (html, pdf)
- embedding the existing CI infrastructure
 . into Jenkins
 . into Tavis-CI
 . into Circle-CI
 . into Azure-Pipeline (https://github.com/marketplace/azure-pipelines)
- on-device standards
 . cpu, memory, storage, network, battery ....

- Edge AI (camera-based deep-learning)
 . fake usb camera d/d
 . how to test GUI apps in console (with vnc)
 . checking process status of gui apps

5. Evaluation
- enabling/disabling modules: writhe what is what (all modules)
- lots of stress with many PRs at low-end PC
  https://github.com/nnsuite/TAOS-CI/issues/249 
  (/proc/sys/kernel/hung_task_timeout_secs, vmstat , io bottleneck)

6. Extensibility & Reusability
- github.com (source code repository hosting service)
- gitlab.com

7 *** CI comparison (in more detail)
- Jenkins
   - stupid plugin-module management , too frequent update.
   - too heavy
- Travis-CI
- Circle-CI
- Kernel-CI
 https://github.com/kernelci/
 https://github.com/kernelci/kernelci-doc/wiki/KernelCI
 https://www.collabora.com/news-and-blog/blog/2018/08/29/testing-chromebooks-with-lava-on-kernelci/
- Gstreamer-CI
http://www.kroah.com/log/blog/2018/08/24/what-stable-kernel-should-i-use/
- gstreamer/ci
 https://www.collabora.com/news-and-blog/blog/2018/06/11/gstreamer-ci-support-for-embedded-devices/



#############################  

이상. 
